TYC 170-1218-1: A new r-process-enhanced extremely metal-poor star, rich in Th

Context . Extremely metal-poor (EMP) stars are formed from gas clouds enriched by one or a few supernova explosions belonging to the first stellar generation and this very limited number of sources of metal enrichment is suitable to produce peculiar chemical patterns that give birth to stars with anomalous chemical composition. Among the EMP stars, r-II stars are characterised by an over-abundance of the heavy elements with respect to iron. Aims . In the search for apparently young, metal-poor stars, we serendipitously selected TYC 170-1218-1, which turned out to be an EMP star, enhanced in neutron capture elements over iron. Our aim is to obtain a detailed chemical inventory for this exceptional object. Methods . We investigated high-resolution spectra observed with UVES at the VLT telescope and Mike at the Magellan Clay telescope. We derived the abundance of 33 elements using the MyGIsFOS code and an ATLAS 9 model atmosphere. Results . The star is an EMP with [Fe/H] = -3.52. It is enhanced in the $\alpha$ elements, as EMP stars usually are. It is an r-II star with [Eu/Fe] = +1.84 and [Th/Fe] = +1.85. The star is also poor in carbon with respect to iron. The quality of the spectra was insufficient for us to detect uranium. Kinematically the star belongs now to the Galactic halo, but it joined the Milky Way during the Sequoia accretion event.

==> linesused_TYC170m1218m1.csv <==
El,Z,ion,wavelength,Loggf,Elow
Na,11, 0, 589.5924,-0.144,0.000
Na,11, 0, 818.3256, 0.237,2.102
Mg,12, 0, 405.7505,-0.900,4.346
Mg,12, 0, 416.7271,-0.745,4.346
Mg,12, 0, 457.1096,-5.623,0.000
Mg,12, 0, 571.1088,-1.724,4.347
Mg,12, 0, 880.6757,-0.134,4.347
Al,13, 0, 394.3999,-0.635,0.000
Al,13, 0, 394.4005,-0.635,0.000
Al,13, 0, 394.4007,-0.635,0.000
Al,13, 0, 394.4013,-0.635,0.000
Si,14, 0, 410.2936,-2.828,1.909
S ,16, 0, 921.2863, 0.396,6.525
K ,19, 0, 769.8964,-0.154,0.000
Ca,20, 0, 431.8652,-0.139,1.899
Ca,20, 0, 442.5437,-0.358,1.879
Ca,20, 0, 445.5887,-0.518,1.899
Ca,20, 0, 458.5865,-0.350,2.526
Ca,20, 0, 458.5964,-1.416,2.526
Ca,20, 0, 585.7451, 0.240,2.933
Ca,20, 0, 610.2723,-0.850,1.879
Ca,20, 0, 612.2217,-0.380,1.886
Ca,20, 0, 616.2173,-0.170,1.899
Ca,20, 0, 616.9563,-0.478,2.526
Ca,20, 0, 643.9075, 0.390,2.526
Ca,20, 0, 644.9808,-0.502,2.521
Ca,20, 0, 645.0067,-0.632,4.452
Ca,20, 0, 646.2567, 0.262,2.523
Ca,20, 0, 647.1662,-0.686,2.526
Ca,20, 0, 649.3781,-0.109,2.521
Ca,20, 0, 714.7831,-1.391,4.681
Ca,20, 0, 714.8150, 0.137,2.709
Sc,21, 1, 437.4457,-0.418,0.618
Sc,21, 1, 440.0389,-0.536,0.605
Sc,21, 1, 441.5557,-0.668,0.595
Ti,22, 0, 390.4783, 0.150,0.900
Ti,22, 0, 399.8636, 0.010,0.048
Ti,22, 0, 399.8701,-2.980,2.488
Ti,22, 0, 453.3239, 0.540,0.848
Ti,22, 0, 453.3241, 0.476,0.848
Ti,22, 0, 453.4550,-1.034,2.480
Ti,22, 0, 453.4696,-1.626,2.396
Ti,22, 0, 453.4776, 0.350,0.836
Ti,22, 0, 453.5569, 0.140,0.826
Ti,22, 0, 454.8764,-0.280,0.826
Ti,22, 0, 465.6468,-1.290,0.000
Ti,22, 0, 468.1909,-1.030,0.048
Ti,22, 0, 468.2093,-2.641,3.337
Ti,22, 0, 484.0874,-0.430,0.900
Ti,22, 1, 377.6053,-1.240,1.582
Ti,22, 1, 398.7606,-2.730,0.607
Ti,22, 1, 402.5129,-2.110,0.607
Ti,22, 1, 405.3719,-1.548,5.059
Ti,22, 1, 405.3821,-1.070,1.893
Ti,22, 1, 405.6187,-3.280,0.607
Ti,22, 1, 412.9151,-1.769,1.893
Ti,22, 1, 416.1529,-2.090,1.084
Ti,22, 1, 439.4059,-1.770,1.221
Ti,22, 1, 439.5031,-0.540,1.084
Ti,22, 1, 439.5839,-1.930,1.243
Ti,22, 1, 439.9765,-1.200,1.237
Ti,22, 1, 441.1930,-2.620,1.224
Ti,22, 1, 441.8331,-1.990,1.237
Ti,22, 1, 444.1729,-2.330,1.180
Ti,22, 1, 445.0482,-1.520,1.084
Ti,22, 1, 447.0853,-2.020,1.165
Ti,22, 1, 452.9480,-1.750,1.572
Ti,22, 1, 454.5133,-2.450,1.131
Ti,22, 1, 456.3757,-0.690,1.221
Ti,22, 1, 456.8314,-3.030,1.224
Ti,22, 1, 457.1971,-0.310,1.572
Ti,22, 1, 458.3409,-2.840,1.165
Ti,22, 1, 458.9958,-1.620,1.237
Ti,22, 1, 470.8663,-2.350,1.237
Ti,22, 1, 476.4525,-2.690,1.237
Ti,22, 1, 477.9985,-1.248,2.048
Ti,22, 1, 479.8531,-2.660,1.080
Ti,22, 1, 480.5085,-0.960,2.061
Ti,22, 1, 486.5610,-2.700,1.116
Ti,22, 1, 649.1566,-1.942,2.061
V ,23, 0, 411.1559,-0.700,1.950
V ,23, 0, 411.1559,-0.700,1.950
V ,23, 0, 411.1560,-0.700,1.950
V ,23, 0, 411.1561,-0.700,1.950
V ,23, 0, 411.1562,-0.700,1.950
V ,23, 0, 411.1564,-0.700,1.950
V ,23, 0, 411.1564,-0.700,1.950
V ,23, 0, 411.1567,-0.700,1.950
V ,23, 0, 411.1567,-0.700,1.950
V ,23, 0, 411.1568,-0.700,1.950
V ,23, 0, 411.1571,-0.700,1.950
V ,23, 0, 411.1571,-0.700,1.950
V ,23, 0, 411.1573,-0.700,1.950
V ,23, 0, 411.1577,-0.700,1.950
V ,23, 0, 411.1577,-0.700,1.950
V ,23, 0, 411.1580,-0.700,1.950
V ,23, 0, 411.1583,-0.700,1.950
V ,23, 0, 411.1584,-0.700,1.950
V ,23, 0, 411.1591,-0.700,1.950
V ,23, 0, 411.1592,-0.700,1.950
V ,23, 0, 411.1601,-0.700,1.950
V ,23, 0, 411.1744, 0.400,0.301
V ,23, 0, 411.1745, 0.400,0.301
V ,23, 0, 411.1747, 0.400,0.301
V ,23, 0, 411.1749, 0.400,0.301
V ,23, 0, 411.1750, 0.400,0.301
V ,23, 0, 411.1752, 0.400,0.301
V ,23, 0, 411.1754, 0.400,0.301
V ,23, 0, 411.1755, 0.400,0.301
V ,23, 0, 411.1758, 0.400,0.301
V ,23, 0, 411.1761, 0.400,0.301
V ,23, 0, 411.1763, 0.400,0.301
V ,23, 0, 411.1766, 0.400,0.301
V ,23, 0, 411.1770, 0.400,0.301
V ,23, 0, 411.1772, 0.400,0.301
V ,23, 0, 411.1776, 0.400,0.301
V ,23, 0, 411.1780, 0.400,0.301
V ,23, 0, 411.1783, 0.400,0.301
V ,23, 0, 411.1788, 0.400,0.301
V ,23, 0, 411.1792, 0.400,0.301
V ,23, 0, 411.1796, 0.400,0.301
V ,23, 0, 411.1806, 0.400,0.301
V ,23, 0, 411.1811, 0.400,0.301
V ,23, 0, 411.1913,-1.917,1.064
V ,23, 0, 411.1920,-1.934,1.931
V ,23, 0, 411.1921,-1.934,1.931
V ,23, 0, 411.1925,-1.934,1.931
V ,23, 0, 411.1927,-1.934,1.931
V ,23, 0, 411.1930,-1.934,1.931
V ,23, 0, 411.1933,-1.917,1.064
V ,23, 0, 411.1933,-1.934,1.931
V ,23, 0, 411.1938,-1.917,1.064
V ,23, 0, 411.1939,-1.934,1.931
V ,23, 0, 411.1940,-1.934,1.931
V ,23, 0, 411.1948,-1.934,1.931
V ,23, 0, 411.1949,-1.934,1.931
V ,23, 0, 411.1950,-1.917,1.064
V ,23, 0, 411.1955,-1.917,1.064
V ,23, 0, 411.1959,-1.917,1.064
V ,23, 0, 411.1960,-1.934,1.931
V ,23, 0, 411.1969,-1.917,1.064
V ,23, 0, 411.1972,-1.149,1.945
V ,23, 0, 411.1973,-1.917,1.064
V ,23, 0, 411.1973,-1.934,1.931
V ,23, 0, 411.1974,-1.149,1.945
V ,23, 0, 411.1977,-1.149,1.945
V ,23, 0, 411.1977,-1.917,1.064
V ,23, 0, 411.1979,-1.149,1.945
V ,23, 0, 411.1982,-1.149,1.945
V ,23, 0, 411.1984,-1.149,1.945
V ,23, 0, 411.1985,-1.149,1.945
V ,23, 0, 411.1985,-1.917,1.064
V ,23, 0, 411.1986,-1.149,1.945
V ,23, 0, 411.1986,-1.149,1.945
V ,23, 0, 411.1987,-1.149,1.945
V ,23, 0, 411.1987,-1.149,1.945
V ,23, 0, 411.1987,-1.149,1.945
V ,23, 0, 411.1988,-1.917,1.064
V ,23, 0, 411.1989,-1.149,1.945
V ,23, 0, 411.1990,-1.917,1.064
V ,23, 0, 411.1991,-1.149,1.945
V ,23, 0, 411.1992,-1.149,1.945
V ,23, 0, 411.1994,-1.149,1.945
V ,23, 0, 411.1995,-1.149,1.945
V ,23, 0, 411.1996,-1.149,1.945
V ,23, 0, 411.1996,-1.917,1.064
V ,23, 0, 411.1999,-1.917,1.064
V ,23, 0, 411.2000,-1.917,1.064
V ,23, 0, 411.2003,-0.373,2.123
V ,23, 0, 411.2004,-1.917,1.064
V ,23, 0, 411.2005,-0.373,2.123
V ,23, 0, 411.2006,-1.917,1.064
V ,23, 0, 411.2007,-0.373,2.123
V ,23, 0, 411.2009,-0.373,2.123
V ,23, 0, 411.2009,-1.917,1.064
V ,23, 0, 411.2011,-0.373,2.123
V ,23, 0, 411.2012,-0.373,2.123
V ,23, 0, 411.2013,-0.373,2.123
V ,23, 0, 411.2013,-0.373,2.123
V ,23, 0, 411.2014,-0.373,2.123
V ,23, 0, 411.2014,-0.373,2.123
V ,23, 0, 411.2014,-0.373,2.123
V ,23, 0, 411.2015,-0.373,2.123
V ,23, 0, 411.2018,-0.373,2.123
V ,23, 0, 411.2019,-0.373,2.123
V ,23, 0, 411.5064,-0.548,2.581
V ,23, 0, 411.5148, 0.050,0.287
V ,23, 0, 411.5149, 0.050,0.287
V ,23, 0, 411.5150, 0.050,0.287
V ,23, 0, 411.5150, 0.050,0.287
V ,23, 0, 411.5152, 0.050,0.287
V ,23, 0, 411.5153, 0.050,0.287
V ,23, 0, 411.5154, 0.050,0.287
V ,23, 0, 411.5158, 0.050,0.287
V ,23, 0, 411.5159, 0.050,0.287
V ,23, 0, 411.5160, 0.050,0.287
V ,23, 0, 411.5165, 0.050,0.287
V ,23, 0, 411.5166, 0.050,0.287
V ,23, 0, 411.5168, 0.050,0.287
V ,23, 0, 411.5173, 0.050,0.287
V ,23, 0, 411.5175, 0.050,0.287
V ,23, 0, 411.5177, 0.050,0.287
V ,23, 0, 411.5184, 0.050,0.287
V ,23, 0, 411.5186, 0.050,0.287
V ,23, 0, 411.5188, 0.050,0.287
V ,23, 0, 411.5199, 0.050,0.287
V ,23, 0, 411.5202, 0.050,0.287
V ,23, 0, 411.5213,-0.698,1.956
V ,23, 0, 411.5214,-0.698,1.956
V ,23, 0, 411.5218,-0.698,1.956
V ,23, 0, 411.5219,-0.698,1.956
V ,23, 0, 411.5222,-0.698,1.956
V ,23, 0, 411.5223,-0.698,1.956
V ,23, 0, 411.5227,-0.698,1.956
V ,23, 0, 411.5228,-0.698,1.956
V ,23, 0, 411.5229,-0.698,1.956
V ,23, 0, 411.5235,-0.698,1.956
V ,23, 0, 411.5236,-0.698,1.956
V ,23, 0, 411.5237,-0.698,1.956
V ,23, 0, 411.5244,-0.698,1.956
V ,23, 0, 411.5245,-0.698,1.956
V ,23, 0, 411.5245,-0.698,1.956
V ,23, 0, 411.5254,-0.698,1.956
V ,23, 0, 411.5255,-0.698,1.956
V ,23, 0, 411.5256,-0.698,1.956
V ,23, 0, 411.5266,-0.698,1.956
V ,23, 0, 411.5268,-0.698,1.956
V ,23, 0, 411.5279,-0.698,1.956
V ,23, 0, 437.9052,-2.871,2.115
V ,23, 0, 437.9230, 0.580,0.301
V ,23, 0, 437.9393,-1.038,1.800
Cr,24, 0, 390.8756,-1.050,1.004
Cr,24, 0, 454.5953,-1.370,0.941
Cr,24, 0, 454.6023,-3.368,3.551
Cr,24, 0, 460.0749,-1.250,1.004
Cr,24, 0, 460.0791,-2.122,2.967
Cr,24, 0, 461.6124,-1.190,0.983
Cr,24, 0, 461.6273,-3.465,3.888
Cr,24, 0, 462.5922,-0.310,3.850
Cr,24, 0, 462.6025,-0.768,4.533
Cr,24, 0, 462.6174,-1.330,0.968
Cr,24, 0, 464.6162,-0.740,1.030
Cr,24, 0, 464.6264,-1.529,4.208
Cr,24, 0, 464.6396,-2.985,4.209
Cr,24, 0, 464.6485,-1.030,3.079
Cr,24, 0, 465.0996,-2.570,4.617
Cr,24, 0, 465.1284,-1.460,0.983
Cr,24, 0, 465.2157,-0.913,1.004
Mn,25, 0, 405.5517,-0.077,2.143
Mn,25, 0, 405.5517,-0.077,2.143
Mn,25, 0, 405.5521,-0.077,2.143
Mn,25, 0, 405.5522,-0.077,2.143
Mn,25, 0, 405.5522,-0.077,2.143
Mn,25, 0, 405.5528,-0.077,2.143
Mn,25, 0, 405.5528,-0.077,2.143
Mn,25, 0, 405.5529,-0.077,2.143
Mn,25, 0, 405.5537,-0.077,2.143
Mn,25, 0, 405.5538,-0.077,2.143
Mn,25, 0, 405.5538,-0.077,2.143
Mn,25, 0, 405.5548,-0.077,2.143
Mn,25, 0, 405.5549,-0.077,2.143
Mn,25, 0, 405.5550,-0.077,2.143
Mn,25, 0, 405.5563,-0.077,2.143
Mn,25, 0, 405.5564,-0.077,2.143
Mn,25, 0, 408.2907,-2.444,4.354
Mn,25, 0, 408.2922,-0.359,2.178
Mn,25, 0, 408.2922,-0.359,2.178
Mn,25, 0, 408.2923,-0.359,2.178
Mn,25, 0, 408.2928,-0.359,2.178
Mn,25, 0, 408.2928,-0.359,2.178
Mn,25, 0, 408.2929,-0.359,2.178
Mn,25, 0, 408.2936,-0.359,2.178
Mn,25, 0, 408.2937,-0.359,2.178
Mn,25, 0, 408.2937,-0.359,2.178
Mn,25, 0, 408.2947,-0.359,2.178
Mn,25, 0, 408.2948,-0.359,2.178
Mn,25, 0, 408.2948,-0.359,2.178
Mn,25, 0, 475.3897,-0.920,5.215
Mn,25, 0, 475.4018,-0.647,2.282
Mn,25, 0, 475.4030,-0.787,2.282
Mn,25, 0, 475.4047,-0.668,2.282
Mn,25, 0, 475.4063,-0.670,2.282
Mn,25, 0, 475.4078,-1.840,2.282
Mn,25, 0, 476.2348,-0.298,2.888
Mn,25, 0, 476.2362,-0.359,2.888
Mn,25, 0, 476.2371,-1.183,2.888
Mn,25, 0, 476.2381,-0.216,2.888
Mn,25, 0, 476.2395,-0.400,2.888
Mn,25, 0, 478.3392,-1.557,2.298
Mn,25, 0, 478.3405,-1.375,2.298
Mn,25, 0, 478.3417,-0.499,2.298
Mn,25, 0, 478.3432,-0.435,2.298
Mn,25, 0, 478.3448,-0.453,2.298
Mn,25, 0, 482.3463,-2.977,2.319
Mn,25, 0, 482.3483,-1.527,2.319
Mn,25, 0, 482.3495,-2.545,2.319
Mn,25, 0, 482.3508,-0.364,2.319
Mn,25, 0, 482.3522,-0.474,2.319
Mn,25, 0, 482.3533,-0.247,2.319
Fe,26, 1, 449.1397,-2.700,2.856
Fe,26, 1, 450.8208,-2.616,7.930
Fe,26, 1, 450.8280,-2.250,2.856
Fe,26, 1, 451.5333,-2.450,2.844
Fe,26, 1, 451.5607,-2.719,6.227
Fe,26, 1, 452.0218,-2.600,2.807
Fe,26, 1, 455.5887,-2.160,2.828
Fe,26, 1, 457.6333,-2.920,2.844
Fe,26, 1, 458.2830,-3.090,2.844
Fe,26, 1, 458.3829,-1.860,2.807
Fe,26, 1, 462.0513,-3.240,2.828
Fe,26, 1, 473.1448,-3.000,2.891
Fe,26, 1, 492.3921,-1.260,2.891
Fe,26, 1, 645.6380,-2.185,3.903
Fe,26, 1, 651.6077,-3.310,2.891
Co,27, 0, 384.5457,-0.035,0.923
Co,27, 0, 384.5462,-0.035,0.923
Co,27, 0, 384.5465,-0.035,0.923
Co,27, 0, 384.5469,-0.035,0.923
Co,27, 0, 384.5472,-0.035,0.923
Co,27, 0, 384.5475,-0.035,0.923
Co,27, 0, 384.5475,-0.035,0.923
Co,27, 0, 384.5477,-0.035,0.923
Co,27, 0, 384.5477,-0.035,0.923
Co,27, 0, 384.5478,-0.035,0.923
Co,27, 0, 384.5480,-0.035,0.923
Co,27, 0, 384.5480,-0.035,0.923
Co,27, 0, 384.5480,-0.035,0.923
Co,27, 0, 384.5481,-0.035,0.923
Co,27, 0, 384.5481,-0.035,0.923
Co,27, 0, 384.5485,-0.035,0.923
Co,27, 0, 384.5487,-0.035,0.923
Co,27, 0, 384.5488,-0.035,0.923
Co,27, 0, 384.5489,-0.035,0.923
Co,27, 0, 384.5490,-0.035,0.923
Co,27, 0, 384.5490,-0.035,0.923
Co,27, 0, 387.2996,-1.388,3.515
Co,27, 0, 387.2996,-1.388,3.515
Co,27, 0, 387.2997,-1.388,3.515
Co,27, 0, 387.2997,-1.388,3.515
Co,27, 0, 387.3000,-1.388,3.515
Co,27, 0, 387.3003,-1.388,3.515
Co,27, 0, 387.3003,-1.388,3.515
Co,27, 0, 387.3004,-2.125,2.280
Co,27, 0, 387.3005,-1.388,3.515
Co,27, 0, 387.3007,-1.388,3.515
Co,27, 0, 387.3008,-1.388,3.515
Co,27, 0, 387.3011,-1.388,3.515
Co,27, 0, 387.3012,-1.388,3.515
Co,27, 0, 387.3015,-2.125,2.280
Co,27, 0, 387.3017,-1.388,3.515
Co,27, 0, 387.3018,-1.388,3.515
Co,27, 0, 387.3024,-1.388,3.515
Co,27, 0, 387.3024,-2.125,2.280
Co,27, 0, 387.3025,-1.388,3.515
Co,27, 0, 387.3025,-2.125,2.280
Co,27, 0, 387.3031,-1.388,3.515
Co,27, 0, 387.3032,-2.125,2.280
Co,27, 0, 387.3033,-1.388,3.515
Co,27, 0, 387.3034,-2.125,2.280
Co,27, 0, 387.3039,-2.125,2.280
Co,27, 0, 387.3040,-1.388,3.515
Co,27, 0, 387.3040,-2.125,2.280
Co,27, 0, 387.3042,-1.388,3.515
Co,27, 0, 387.3044,-2.125,2.280
Co,27, 0, 387.3045,-2.125,2.280
Co,27, 0, 387.3048,-2.125,2.280
Co,27, 0, 387.3050,-2.125,2.280
Co,27, 0, 387.3053,-1.388,3.515
Co,27, 0, 387.3064,-1.388,3.515
Co,27, 0, 387.3071,-0.534,0.432
Co,27, 0, 387.3073,-0.534,0.432
Co,27, 0, 387.3074,-0.534,0.432
Co,27, 0, 387.3076,-0.534,0.432
Co,27, 0, 387.3079,-0.534,0.432
Co,27, 0, 387.3082,-0.534,0.432
Co,27, 0, 387.3089,-0.534,0.432
Co,27, 0, 387.3090,-0.534,0.432
Co,27, 0, 387.3091,-0.534,0.432
Co,27, 0, 387.3093,-0.534,0.432
Co,27, 0, 387.3093,-0.534,0.432
Co,27, 0, 387.3095,-0.534,0.432
Co,27, 0, 387.3097,-0.534,0.432
Co,27, 0, 387.3098,-0.534,0.432
Co,27, 0, 387.3100,-0.534,0.432
Co,27, 0, 387.3103,-0.534,0.432
Co,27, 0, 387.3108,-0.534,0.432
Co,27, 0, 387.3114,-0.534,0.432
Co,27, 0, 387.3120,-0.534,0.432
Co,27, 0, 387.3126,-0.534,0.432
Co,27, 0, 387.3133,-0.534,0.432
Co,27, 0, 388.1849,-1.036,0.582
Co,27, 0, 388.1855,-1.036,0.582
Co,27, 0, 388.1861,-1.036,0.582
Co,27, 0, 388.1863,-1.036,0.582
Co,27, 0, 388.1866,-1.036,0.582
Co,27, 0, 388.1867,-1.036,0.582
Co,27, 0, 388.1870,-1.036,0.582
Co,27, 0, 388.1872,-1.036,0.582
Co,27, 0, 388.1880,-1.036,0.582
Co,27, 0, 388.1880,-1.036,0.582
Co,27, 0, 388.1881,-1.036,0.582
Co,27, 0, 388.1881,-1.036,0.582
Co,27, 0, 389.4061, 0.030,1.049
Co,27, 0, 389.4061, 0.030,1.049
Co,27, 0, 389.4063, 0.030,1.049
Co,27, 0, 389.4067, 0.030,1.049
Co,27, 0, 389.4069, 0.030,1.049
Co,27, 0, 389.4072, 0.030,1.049
Co,27, 0, 389.4073, 0.030,1.049
Co,27, 0, 389.4073, 0.030,1.049
Co,27, 0, 389.4078, 0.030,1.049
Co,27, 0, 389.4080, 0.030,1.049
Co,27, 0, 389.4080, 0.030,1.049
Co,27, 0, 389.4086, 0.030,1.049
Co,27, 0, 389.4090, 0.030,1.049
Co,27, 0, 389.4095, 0.030,1.049
Co,27, 0, 389.4101, 0.030,1.049
Co,27, 0, 389.4106, 0.030,1.049
Co,27, 0, 389.4114, 0.030,1.049
Co,27, 0, 389.4128, 0.030,1.049
Co,27, 0, 399.5304,-0.220,0.923
Co,27, 0, 399.5304,-0.220,0.923
Co,27, 0, 399.5305,-0.220,0.923
Co,27, 0, 399.5305,-0.220,0.923
Co,27, 0, 399.5305,-0.220,0.923
Co,27, 0, 399.5306,-0.220,0.923
Co,27, 0, 399.5307,-0.220,0.923
Co,27, 0, 399.5308,-0.220,0.923
Co,27, 0, 399.5310,-0.220,0.923
Co,27, 0, 399.5311,-0.220,0.923
Co,27, 0, 399.5312,-0.220,0.923
Co,27, 0, 399.5314,-0.220,0.923
Co,27, 0, 399.5315,-0.220,0.923
Co,27, 0, 399.5315,-0.220,0.923
Co,27, 0, 399.5317,-0.220,0.923
Co,27, 0, 399.5318,-0.220,0.923
Co,27, 0, 399.5319,-0.220,0.923
Co,27, 0, 399.5321,-0.220,0.923
Co,27, 0, 399.5324,-0.220,0.923
Co,27, 0, 399.5328,-0.220,0.923
Co,27, 0, 399.5331,-0.220,0.923
Co,27, 0, 411.8763,-0.193,1.049
Co,27, 0, 411.8764,-0.193,1.049
Co,27, 0, 411.8764,-0.193,1.049
Co,27, 0, 411.8764,-0.193,1.049
Co,27, 0, 411.8766,-0.193,1.049
Co,27, 0, 411.8769,-0.193,1.049
Co,27, 0, 411.8779,-0.193,1.049
Co,27, 0, 411.8781,-0.193,1.049
Co,27, 0, 411.8784,-0.193,1.049
Co,27, 0, 411.8785,-0.193,1.049
Co,27, 0, 411.8789,-0.193,1.049
Co,27, 0, 411.8792,-0.193,1.049
Co,27, 0, 411.8795,-0.193,1.049
Co,27, 0, 411.8800,-0.193,1.049
Co,27, 0, 411.8801,-0.193,1.049
Co,27, 0, 411.8810,-0.193,1.049
Co,27, 0, 411.8821,-0.193,1.049
Co,27, 0, 411.8832,-0.193,1.049
Co,27, 0, 412.1301,-0.020,0.923
Co,27, 0, 412.1308,-0.320,0.923
Co,27, 0, 412.1314,-0.320,0.923
Co,27, 0, 412.1320,-0.320,0.923
Co,27, 0, 412.1323,-0.320,0.923
Co,27, 0, 412.1325,-0.320,0.923
Co,27, 0, 412.1328,-0.320,0.923
Co,27, 0, 412.1330,-0.320,0.923
Co,27, 0, 412.1331,-0.320,0.923
Co,27, 0, 412.1333,-0.320,0.923
Co,27, 0, 412.1334,-0.320,0.923
Co,27, 0, 412.1336,-0.320,0.923
Co,27, 0, 412.1337,-0.320,0.923
Co,27, 0, 412.1338,-0.320,0.923
Co,27, 0, 412.1339,-0.320,0.923
Co,27, 0, 412.1343,-0.320,0.923
Co,27, 0, 412.1344,-0.320,0.923
Co,27, 0, 412.1344,-0.320,0.923
Co,27, 0, 412.1345,-0.320,0.923
Co,27, 0, 412.1345,-0.320,0.923
Co,27, 0, 412.1345,-0.320,0.923
Ni,28, 0, 464.8646,-0.100,3.420
Ni,28, 0, 471.4408, 0.260,3.380
Ni,28, 0, 490.4412,-0.016,3.542
Ni,28, 0, 664.3630,-2.220,1.676
Ni,28, 0, 676.7772,-2.140,1.826
Ni,28, 0, 771.4308,-2.200,1.935
Zn,30, 0, 472.2153,-0.338,4.031
Zn,30, 0, 481.0528,-0.160,4.079
Sr,38, 1, 407.7709, 0.148,0.000
Sr,38, 1, 421.5519,-0.145,0.000
Y ,39, 1, 377.4328, 0.210,0.130
Y ,39, 1, 377.4329, 0.210,0.130
Y ,39, 1, 377.4331, 0.210,0.130
Y ,39, 1, 381.8340,-0.980,0.130
Y ,39, 1, 381.8341,-0.980,0.130
Y ,39, 1, 381.8342,-0.980,0.130
Y ,39, 1, 381.8343,-0.980,0.130
Y ,39, 1, 395.0347,-0.490,0.104
Y ,39, 1, 395.0349,-0.488,0.104
Y ,39, 1, 395.0351,-0.490,0.104
Y ,39, 1, 398.2590,-0.490,0.130
Y ,39, 1, 398.2591,-0.490,0.130
Y ,39, 1, 398.2593,-0.490,0.130
Y ,39, 1, 398.2594,-0.490,0.130
Y ,39, 1, 439.8010,-0.895,0.130
Y ,39, 1, 468.2324,-1.503,0.409
Y ,39, 1, 485.4861,-0.270,0.992
Y ,39, 1, 488.3682, 0.190,1.084
Zr,40, 1, 405.0320,-1.060,0.713
Zr,40, 1, 409.0535,-1.009,0.758
Zr,40, 1, 414.9198,-0.040,0.802
Zr,40, 1, 420.8980,-0.510,0.713
Zr,40, 1, 421.1877,-1.040,0.527
Zr,40, 1, 437.9742,-0.356,1.532
Zr,40, 1, 461.3946,-1.540,0.972
Ba,56, 1, 493.4028,-0.662,0.000
Ba,56, 1, 493.4033,-0.662,0.000
Ba,56, 1, 493.4040,-1.361,0.000
Ba,56, 1, 493.4044,-1.361,0.000
Ba,56, 1, 493.4074,-0.157,0.000
Ba,56, 1, 493.4074,-0.157,0.000
Ba,56, 1, 493.4076,-0.157,0.000
Ba,56, 1, 493.4092,-0.662,0.000
Ba,56, 1, 493.4093,-0.662,0.000
Ba,56, 1, 493.4102,-0.662,0.000
Ba,56, 1, 493.4105,-0.662,0.000
Ba,56, 1, 585.3666,-0.907,0.604
Ba,56, 1, 585.3667,-0.947,0.604
Ba,56, 1, 585.3668,-0.907,0.604
Ba,56, 1, 585.3669,-0.907,0.604
Ba,56, 1, 585.3669,-0.907,0.604
Ba,56, 1, 585.3676,-1.965,0.604
Ba,56, 1, 614.1710,-0.395,0.704
Ba,56, 1, 614.1713,-0.032,0.704
Ba,56, 1, 614.1714,-0.032,0.704
Ba,56, 1, 614.1715,-0.032,0.704
Ba,56, 1, 614.1716,-0.032,0.704
Ba,56, 1, 614.1718,-0.279,0.704
Ba,56, 1, 649.6885,-1.143,0.604
Ba,56, 1, 649.6886,-1.140,0.604
Ba,56, 1, 649.6897,-0.407,0.604
Ba,56, 1, 649.6898,-0.407,0.604
Ba,56, 1, 649.6898,-0.407,0.604
Ba,56, 1, 649.6900,-0.503,0.604
Ba,56, 1, 649.6901,-0.507,0.604
La,57, 1, 379.4769, 0.210,0.244
La,57, 1, 379.4769, 0.210,0.244
La,57, 1, 379.4770, 0.210,0.244
La,57, 1, 379.4772, 0.210,0.244
La,57, 1, 379.4772, 0.210,0.244
La,57, 1, 379.4773, 0.210,0.244
La,57, 1, 379.4775, 0.210,0.244
La,57, 1, 379.4775, 0.210,0.244
La,57, 1, 379.4775, 0.210,0.244
La,57, 1, 379.4777, 0.210,0.244
La,57, 1, 379.4777, 0.210,0.244
La,57, 1, 379.4778, 0.210,0.244
La,57, 1, 379.4779, 0.210,0.244
La,57, 1, 379.4779, 0.210,0.244
La,57, 1, 379.4779, 0.210,0.244
La,57, 1, 379.4780, 0.210,0.244
La,57, 1, 379.4780, 0.210,0.244
La,57, 1, 379.4780, 0.210,0.244
La,57, 1, 379.4781, 0.210,0.244
La,57, 1, 379.4781, 0.210,0.244
La,57, 1, 387.1623,-0.130,0.126
La,57, 1, 387.1627,-0.130,0.126
La,57, 1, 387.1629,-0.130,0.126
La,57, 1, 387.1632,-0.130,0.126
La,57, 1, 387.1634,-0.130,0.126
La,57, 1, 387.1636,-0.130,0.126
La,57, 1, 387.1637,-0.130,0.126
La,57, 1, 387.1638,-0.130,0.126
La,57, 1, 387.1639,-0.130,0.126
La,57, 1, 387.1640,-0.130,0.126
La,57, 1, 387.1641,-0.130,0.126
La,57, 1, 387.1642,-0.130,0.126
La,57, 1, 387.1643,-0.130,0.126
La,57, 1, 387.1644,-0.130,0.126
La,57, 1, 387.1644,-0.130,0.126
La,57, 1, 387.1646,-0.130,0.126
La,57, 1, 387.1646,-0.130,0.126
La,57, 1, 387.1646,-0.130,0.126
La,57, 1, 392.1518,-0.450,0.235
La,57, 1, 392.1520,-0.450,0.235
La,57, 1, 392.1522,-0.450,0.235
La,57, 1, 392.1546,-0.450,0.235
La,57, 1, 392.1548,-0.450,0.235
La,57, 1, 392.1549,-0.450,0.235
La,57, 1, 392.1568,-0.450,0.235
La,57, 1, 392.1570,-0.450,0.235
La,57, 1, 392.1570,-0.450,0.235
La,57, 1, 394.9037, 0.490,0.403
La,57, 1, 394.9038, 0.490,0.403
La,57, 1, 394.9044, 0.490,0.403
La,57, 1, 394.9045, 0.490,0.403
La,57, 1, 394.9046, 0.490,0.403
La,57, 1, 394.9056, 0.490,0.403
La,57, 1, 394.9058, 0.490,0.403
La,57, 1, 394.9059, 0.490,0.403
La,57, 1, 394.9072, 0.490,0.403
La,57, 1, 394.9075, 0.490,0.403
La,57, 1, 394.9077, 0.490,0.403
La,57, 1, 394.9093, 0.490,0.403
La,57, 1, 394.9097, 0.490,0.403
La,57, 1, 394.9100, 0.490,0.403
La,57, 1, 394.9120, 0.490,0.403
La,57, 1, 394.9124, 0.490,0.403
La,57, 1, 394.9128, 0.490,0.403
La,57, 1, 394.9151, 0.490,0.403
La,57, 1, 394.9156, 0.490,0.403
La,57, 1, 394.9160, 0.490,0.403
La,57, 1, 398.8444, 0.210,0.403
La,57, 1, 398.8445, 0.210,0.403
La,57, 1, 398.8451, 0.210,0.403
La,57, 1, 398.8453, 0.210,0.403
La,57, 1, 398.8464, 0.210,0.403
La,57, 1, 398.8465, 0.210,0.403
La,57, 1, 398.8466, 0.210,0.403
La,57, 1, 398.8482, 0.210,0.403
La,57, 1, 398.8484, 0.210,0.403
La,57, 1, 398.8485, 0.210,0.403
La,57, 1, 398.8505, 0.210,0.403
La,57, 1, 398.8507, 0.210,0.403
La,57, 1, 398.8509, 0.210,0.403
La,57, 1, 398.8533, 0.210,0.403
La,57, 1, 398.8536, 0.210,0.403
La,57, 1, 398.8538, 0.210,0.403
La,57, 1, 398.8570, 0.210,0.403
La,57, 1, 398.8573, 0.210,0.403
La,57, 1, 408.6695,-0.070,0.000
La,57, 1, 408.6699,-0.070,0.000
La,57, 1, 408.6702,-0.070,0.000
La,57, 1, 408.6706,-0.070,0.000
La,57, 1, 408.6707,-0.070,0.000
La,57, 1, 408.6709,-0.070,0.000
La,57, 1, 408.6710,-0.070,0.000
La,57, 1, 408.6711,-0.070,0.000
La,57, 1, 408.6712,-0.070,0.000
La,57, 1, 408.6717,-0.070,0.000
La,57, 1, 408.6719,-0.070,0.000
La,57, 1, 408.6720,-0.070,0.000
La,57, 1, 408.6721,-0.070,0.000
La,57, 1, 412.3202, 0.130,0.321
La,57, 1, 412.3212, 0.130,0.321
La,57, 1, 412.3212, 0.130,0.321
La,57, 1, 412.3220, 0.130,0.321
La,57, 1, 412.3220, 0.130,0.321
La,57, 1, 412.3221, 0.130,0.321
La,57, 1, 412.3227, 0.130,0.321
La,57, 1, 412.3227, 0.130,0.321
La,57, 1, 412.3227, 0.130,0.321
La,57, 1, 412.3232, 0.130,0.321
La,57, 1, 412.3232, 0.130,0.321
La,57, 1, 412.3233, 0.130,0.321
La,57, 1, 412.3236, 0.130,0.321
La,57, 1, 412.3236, 0.130,0.321
La,57, 1, 412.3238, 0.130,0.321
La,57, 1, 414.1640,-0.660,0.403
La,57, 1, 414.1648,-0.660,0.403
La,57, 1, 414.1649,-0.660,0.403
La,57, 1, 414.1662,-0.660,0.403
La,57, 1, 414.1663,-0.660,0.403
La,57, 1, 414.1664,-0.660,0.403
La,57, 1, 414.1681,-0.660,0.403
La,57, 1, 414.1683,-0.660,0.403
La,57, 1, 414.1684,-0.660,0.403
La,57, 1, 414.1706,-0.660,0.403
La,57, 1, 414.1709,-0.660,0.403
La,57, 1, 414.1710,-0.660,0.403
La,57, 1, 414.1740,-0.660,0.403
La,57, 1, 414.1742,-0.660,0.403
La,57, 1, 414.1780,-0.660,0.403
La,57, 1, 419.6535,-0.300,0.321
La,57, 1, 419.6535,-0.300,0.321
La,57, 1, 419.6543,-0.300,0.321
La,57, 1, 419.6543,-0.300,0.321
La,57, 1, 419.6544,-0.300,0.321
La,57, 1, 419.6550,-0.300,0.321
La,57, 1, 419.6550,-0.300,0.321
La,57, 1, 419.6551,-0.300,0.321
La,57, 1, 419.6555,-0.300,0.321
La,57, 1, 419.6556,-0.300,0.321
La,57, 1, 419.6556,-0.300,0.321
La,57, 1, 419.6559,-0.300,0.321
La,57, 1, 419.6559,-0.300,0.321
La,57, 1, 423.8380,-0.220,0.403
La,57, 1, 442.9910,-0.350,0.235
La,57, 1, 452.6120,-0.650,0.772
La,57, 1, 457.4860,-1.080,0.173
La,57, 1, 458.0050,-1.010,0.709
La,57, 1, 461.3390,-0.750,0.709
La,57, 1, 466.2500,-1.240,0.000
La,57, 1, 472.8410,-1.380,0.173
La,57, 1, 474.0280,-1.050,0.126
La,57, 1, 480.4002,-2.092,0.235
La,57, 1, 480.4031,-1.967,0.235
La,57, 1, 480.4069,-1.870,0.235
La,57, 1, 480.9000,-1.400,0.235
La,57, 1, 492.0980,-0.580,0.126
La,57, 1, 492.1775,-0.450,0.244
La,57, 1, 497.0390,-1.160,0.321
La,57, 1, 579.7570,-1.360,0.244
La,57, 1, 580.5770,-1.560,0.126
La,57, 1, 580.8313,-2.200,0.000
La,57, 1, 626.2290,-1.220,0.403
La,57, 1, 632.0376,-1.610,0.173
La,57, 1, 639.0457,-2.012,0.321
La,57, 1, 639.0469,-2.079,0.321
La,57, 1, 639.0486,-1.903,0.321
La,57, 1, 639.0501,-2.079,0.321
La,57, 1, 677.4268,-1.820,0.126
Ce,58, 1, 378.1616,-0.088,0.529
Ce,58, 1, 380.3096,-0.270,0.357
Ce,58, 1, 380.8105,-0.950,1.319
Ce,58, 1, 380.8113,-0.140,0.295
Ce,58, 1, 380.9212,-1.910,2.319
Ce,58, 1, 380.9218,-0.210,0.609
Ce,58, 1, 380.9232,-0.750,1.123
Ce,58, 1, 391.2420,-0.250,0.295
Ce,58, 1, 394.0330,-0.270,0.318
Ce,58, 1, 394.2151,-0.220,0.000
Ce,58, 1, 394.2745, 0.690,0.857
Ce,58, 1, 396.0909,-0.360,0.322
Ce,58, 1, 398.0890,-0.210,0.709
Ce,58, 1, 399.2380,-0.220,0.446
Ce,58, 1, 399.3819, 0.290,0.910
Ce,58, 1, 399.9199,-0.890,0.609
Ce,58, 1, 399.9237, 0.060,0.295
Ce,58, 1, 400.3767, 0.290,0.933
Ce,58, 1, 401.4897,-0.032,0.529
Ce,58, 1, 404.6338,-0.160,0.553
Ce,58, 1, 407.3474, 0.210,0.478
Ce,58, 1, 408.1219,-0.244,0.478
Ce,58, 1, 410.7177,-2.050,0.446
Ce,58, 1, 410.7423,-0.140,0.495
Ce,58, 1, 411.5371,-0.020,0.924
Ce,58, 1, 411.8143, 0.130,0.696
Ce,58, 1, 411.9781, 0.008,1.088
Ce,58, 1, 411.9883,-0.744,0.327
Ce,58, 1, 411.9953,-1.230,0.553
Ce,58, 1, 412.0827,-0.370,0.320
Ce,58, 1, 412.3490, 0.094,0.958
Ce,58, 1, 412.6652,-0.950,0.553
Ce,58, 1, 413.1096,-0.558,0.328
Ce,58, 1, 413.7645, 0.400,0.517
Ce,58, 1, 413.8097,-0.080,0.924
Ce,58, 1, 414.2397, 0.220,0.696
Ce,58, 1, 414.4847,-0.930,0.808
Ce,58, 1, 414.4996, 0.100,0.696
Ce,58, 1, 414.8899,-0.046,1.090
Ce,58, 1, 415.0905, 0.098,1.058
Ce,58, 1, 415.2926,-0.175,1.676
Ce,58, 1, 415.3126,-0.800,0.232
Ce,58, 1, 416.5599, 0.520,0.910
Ce,58, 1, 418.6594, 0.813,0.864
Ce,58, 1, 418.7322,-0.430,0.553
Ce,58, 1, 419.3065,-0.850,0.740
Ce,58, 1, 419.3102, 0.047,0.897
Ce,58, 1, 419.3283, 0.040,1.058
Ce,58, 1, 419.3871,-0.480,0.553
Ce,58, 1, 419.8640,-0.242,0.910
Ce,58, 1, 419.8721,-0.320,0.517
Ce,58, 1, 420.2712,-1.740,0.701
Ce,58, 1, 420.2931,-0.330,0.559
Ce,58, 1, 420.2958,-0.460,0.446
Ce,58, 1, 420.3164,-0.500,2.145
Ce,58, 1, 420.9406,-0.610,0.684
Ce,58, 1, 420.9417,-1.310,0.735
Ce,58, 1, 422.2597,-0.150,0.122
Ce,58, 1, 422.2636,-1.310,0.792
Ce,58, 1, 422.2695,-1.580,0.621
Ce,58, 1, 424.2720,-0.590,0.295
Ce,58, 1, 424.2857,-0.250,1.123
Ce,58, 1, 424.5686,-1.560,1.412
Ce,58, 1, 424.5797,-0.990,0.459
Ce,58, 1, 424.5810,-1.970,0.529
Ce,58, 1, 424.5878,-0.520,0.721
Ce,58, 1, 424.5973,-0.480,0.529
Ce,58, 1, 424.8671, 0.180,0.684
Ce,58, 1, 425.5782,-0.130,0.704
Ce,58, 1, 425.5794,-1.630,0.977
Ce,58, 1, 427.0184,-0.270,0.561
Ce,58, 1, 427.0311,-2.060,1.194
Ce,58, 1, 433.6087,-1.010,1.581
Ce,58, 1, 433.6244,-0.610,0.704
Ce,58, 1, 433.6275,-1.780,0.553
Ce,58, 1, 434.9768,-0.730,0.529
Ce,58, 1, 434.9789,-0.320,0.701
Ce,58, 1, 437.3814,-0.480,0.561
Ce,58, 1, 438.2165, 0.130,0.684
Ce,58, 1, 438.2205,-1.140,1.058
Ce,58, 1, 438.6696,-0.600,0.553
Ce,58, 1, 438.6827,-0.380,0.232
Ce,58, 1, 438.7059,-0.990,0.737
Ce,58, 1, 439.1659,-0.040,0.322
Ce,58, 1, 439.1707,-1.080,1.092
Ce,58, 1, 439.1714,-1.550,0.808
Ce,58, 1, 439.1870,-0.630,1.775
Ce,58, 1, 439.8974,-1.800,1.279
Ce,58, 1, 439.9200,-0.440,0.327
Ce,58, 1, 441.8780, 0.270,0.864
Ce,58, 1, 444.9330, 0.040,0.609
Ce,58, 1, 445.0732,-0.170,0.684
Ce,58, 1, 445.0794,-1.500,0.933
Ce,58, 1, 445.0854,-1.410,1.014
Ce,58, 1, 446.0107,-1.540,0.900
Ce,58, 1, 446.0207, 0.280,0.478
Ce,58, 1, 446.3408, 0.080,0.957
Ce,58, 1, 447.9235,-0.750,0.960
Ce,58, 1, 447.9361,-0.440,0.561
Ce,58, 1, 447.9419,-0.930,0.417
Ce,58, 1, 448.3893, 0.100,0.864
Ce,58, 1, 448.6879,-1.200,1.339
Ce,58, 1, 448.6909,-0.180,0.295
Ce,58, 1, 452.7183,-1.800,2.281
Ce,58, 1, 452.7347,-0.110,0.320
Ce,58, 1, 452.7348,-0.860,0.320
Ce,58, 1, 452.7423,-0.950,0.956
Ce,58, 1, 456.0759,-2.470,1.495
Ce,58, 1, 456.0958,-0.260,0.684
Ce,58, 1, 456.2282,-2.120,1.327
Ce,58, 1, 456.2359, 0.210,0.478
Ce,58, 1, 456.5840, 0.040,1.088
Ce,58, 1, 456.5926,-1.310,1.244
Ce,58, 1, 456.5926,-1.640,1.520
Ce,58, 1, 457.2278, 0.220,0.684
Ce,58, 1, 458.2406,-0.950,0.809
Ce,58, 1, 458.2499,-0.350,0.696
Ce,58, 1, 459.3713,-1.380,1.149
Ce,58, 1, 459.3719,-2.330,1.251
Ce,58, 1, 459.3926, 0.070,0.696
Ce,58, 1, 459.3945,-1.870,1.581
Ce,58, 1, 459.3993,-1.140,1.008
Ce,58, 1, 459.4120,-1.910,1.412
Ce,58, 1, 462.8161, 0.140,0.516
Ce,58, 1, 462.8239,-0.430,1.366
Ce,58, 1, 468.4310,-1.140,1.546
Ce,58, 1, 468.4598,-0.390,0.904
Ce,58, 1, 468.4693,-2.380,1.339
Ce,58, 1, 473.7271,-0.110,1.090
Pr,59, 1, 400.4702,-0.250,0.216
Pr,59, 1, 401.5391,-0.362,0.216
Pr,59, 1, 403.9343,-0.519,0.204
Pr,59, 1, 404.4813,-0.293,0.000
Pr,59, 1, 408.0980,-0.510,0.204
Pr,59, 1, 440.5825,-0.037,0.550
Pr,59, 1, 441.3770,-0.709,0.216
Pr,59, 1, 442.9128,-0.461,0.000
Pr,59, 1, 442.9253,-0.103,0.372
Pr,59, 1, 449.6472,-0.268,0.055
Pr,59, 1, 451.0152,-0.023,0.422
Pr,59, 1, 461.2078,-1.111,0.000
Nd,60, 1, 378.0382,-0.130,0.471
Nd,60, 1, 380.3471,-0.390,0.205
Nd,60, 1, 380.4770,-1.660,0.064
Nd,60, 1, 380.4860,-1.070,0.321
Nd,60, 1, 380.4950,-2.400,0.182
Nd,60, 1, 382.6409,-0.410,0.064
Nd,60, 1, 383.8981,-0.240,0.000
Nd,60, 1, 386.3316,-0.580,0.000
Nd,60, 1, 386.3408,-0.010,0.000
Nd,60, 1, 386.9046,-0.440,0.182
Nd,60, 1, 387.5861,-0.420,0.380
Nd,60, 1, 387.9541,-0.210,0.321
Nd,60, 1, 388.0773,-0.310,0.064
Nd,60, 1, 389.7632,-0.580,0.205
Nd,60, 1, 390.1845, 0.310,0.631
Nd,60, 1, 391.1165, 0.110,0.471
Nd,60, 1, 392.0961, 0.010,0.380
Nd,60, 1, 392.7098,-0.590,0.182
Nd,60, 1, 393.8863, 0.870,1.618
Nd,60, 1, 394.1507,-0.020,0.064
Nd,60, 1, 394.8339,-0.580,0.631
Nd,60, 1, 395.2188,-0.390,0.000
Nd,60, 1, 397.3260, 0.360,0.631
Nd,60, 1, 397.9469,-0.330,0.205
Nd,60, 1, 398.1210,-0.910,0.205
Nd,60, 1, 399.0097, 0.130,0.471
Nd,60, 1, 399.1741,-0.260,0.000
Nd,60, 1, 400.4005,-0.570,0.064
Nd,60, 1, 401.0450,-0.990,0.471
Nd,60, 1, 401.1063,-0.760,0.471
Nd,60, 1, 401.1180,-1.740,0.380
Nd,60, 1, 401.2697,-0.600,0.000
Nd,60, 1, 401.3217,-1.100,0.182
Nd,60, 1, 401.8823,-0.850,0.064
Nd,60, 1, 402.0864,-0.190,0.321
Nd,60, 1, 402.1327,-0.100,0.321
Nd,60, 1, 402.2976,-1.400,0.205
Nd,60, 1, 402.3000, 0.040,0.560
Nd,60, 1, 402.4784,-0.850,0.064
Nd,60, 1, 404.3595,-0.710,0.321
Nd,60, 1, 405.1141,-0.300,0.380
Nd,60, 1, 405.9951,-0.520,0.205
Nd,60, 1, 406.1080, 0.550,0.471
Nd,60, 1, 406.9265,-0.390,0.064
Nd,60, 1, 407.5112,-0.480,0.205
Nd,60, 1, 407.5272,-0.760,0.064
Nd,60, 1, 408.5813,-1.160,0.000
Nd,60, 1, 410.9071,-0.163,0.064
Nd,60, 1, 410.9448, 0.350,0.321
Nd,60, 1, 411.0472,-0.710,0.000
Nd,60, 1, 411.3827,-0.810,0.182
Nd,60, 1, 413.3351,-0.490,0.321
Nd,60, 1, 415.6078, 0.160,0.182
Nd,60, 1, 416.0560,-0.500,0.560
Nd,60, 1, 418.6029,-1.310,0.182
Nd,60, 1, 420.5580,-0.550,0.631
Nd,60, 1, 421.1290,-0.860,0.205
Nd,60, 1, 422.4840,-0.900,0.631
Nd,60, 1, 423.2370,-0.470,0.064
Nd,60, 1, 426.6710,-0.970,0.205
Nd,60, 1, 427.2780,-1.140,0.000
Nd,60, 1, 435.8160,-0.160,0.321
Nd,60, 1, 438.5660,-0.300,0.205
Nd,60, 1, 440.0820,-0.600,0.064
Nd,60, 1, 440.7070,-1.480,0.064
Nd,60, 1, 441.4430,-1.590,0.064
Nd,60, 1, 443.8990,-1.350,0.182
Nd,60, 1, 444.6380,-0.350,0.205
Nd,60, 1, 445.1560, 0.070,0.380
Nd,60, 1, 445.1980,-1.100,0.000
Nd,60, 1, 445.6390,-0.250,0.742
Nd,60, 1, 446.2410,-0.910,0.205
Nd,60, 1, 446.2980, 0.040,0.559
Nd,60, 1, 446.5060,-1.360,0.000
Nd,60, 1, 446.5590,-1.100,0.182
Nd,60, 1, 450.1810,-0.690,0.205
Nd,60, 1, 450.6580,-1.040,0.064
Nd,60, 1, 451.6350,-0.770,0.321
Nd,60, 1, 454.1270,-0.740,0.380
Nd,60, 1, 454.2600,-0.280,0.742
Nd,60, 1, 456.3220,-0.880,0.182
Nd,60, 1, 456.7610,-1.310,0.205
Nd,60, 1, 457.8886,-1.060,0.321
Nd,60, 1, 457.9310,-0.480,0.742
Nd,60, 1, 459.4450,-1.360,0.205
Nd,60, 1, 461.2460,-1.820,0.064
Nd,60, 1, 468.0737,-1.260,0.064
Nd,60, 1, 470.3570,-1.000,0.380
Nd,60, 1, 470.6540,-0.710,0.000
Nd,60, 1, 470.9720,-0.970,0.182
Nd,60, 1, 471.5590,-0.900,0.205
Nd,60, 1, 471.7085,-1.600,0.182
Nd,60, 1, 472.4360,-0.430,0.742
Nd,60, 1, 476.3860,-1.080,0.182
Nd,60, 1, 478.6110,-1.410,0.182
Nd,60, 1, 478.9428,-1.030,0.321
Nd,60, 1, 479.9420,-1.450,0.000
Nd,60, 1, 482.0340,-0.920,0.205
Nd,60, 1, 482.5480,-0.420,0.182
Nd,60, 1, 483.2274,-0.920,0.559
Nd,60, 1, 483.5980,-1.300,0.000
Nd,60, 1, 484.9004,-1.835,0.471
Nd,60, 1, 484.9024,-1.835,0.471
Nd,60, 1, 484.9026,-1.875,0.471
Nd,60, 1, 484.9038,-1.875,0.471
Nd,60, 1, 484.9046,-1.918,0.471
Nd,60, 1, 484.9050,-1.918,0.471
Nd,60, 1, 484.9057,-1.090,0.471
Nd,60, 1, 484.9057,-1.090,0.471
Nd,60, 1, 484.9057,-1.090,0.471
Nd,60, 1, 484.9058,-1.090,0.471
Nd,60, 1, 484.9061,-1.967,0.471
Nd,60, 1, 484.9062,-1.090,0.471
Nd,60, 1, 484.9064,-1.967,0.471
Nd,60, 1, 484.9077,-1.750,0.471
Nd,60, 1, 484.9080,-2.021,0.471
Nd,60, 1, 484.9092,-1.896,0.471
Nd,60, 1, 484.9095,-2.083,0.471
Nd,60, 1, 484.9107,-2.156,0.471
Nd,60, 1, 484.9118,-2.243,0.471
Nd,60, 1, 485.8980,-1.167,0.321
Nd,60, 1, 485.8999,-1.167,0.321
Nd,60, 1, 485.9002,-1.210,0.321
Nd,60, 1, 485.9012,-1.210,0.321
Nd,60, 1, 485.9022,-1.259,0.321
Nd,60, 1, 485.9025,-1.259,0.321
Nd,60, 1, 485.9026,-0.440,0.321
Nd,60, 1, 485.9029,-0.440,0.321
Nd,60, 1, 485.9030,-0.440,0.321
Nd,60, 1, 485.9030,-0.440,0.321
Nd,60, 1, 485.9030,-0.440,0.321
Nd,60, 1, 485.9036,-1.313,0.321
Nd,60, 1, 485.9039,-1.313,0.321
Nd,60, 1, 485.9051,-1.109,0.321
Nd,60, 1, 485.9055,-1.375,0.321
Nd,60, 1, 485.9064,-1.285,0.321
Nd,60, 1, 485.9068,-1.448,0.321
Nd,60, 1, 485.9085,-1.285,0.321
Nd,60, 1, 486.7795,-1.740,0.205
Nd,60, 1, 488.9100,-0.890,0.182
Nd,60, 1, 490.1970,-2.013,0.064
Nd,60, 1, 490.1985,-2.013,0.064
Nd,60, 1, 490.1991,-2.067,0.064
Nd,60, 1, 490.1999,-2.067,0.064
Nd,60, 1, 490.2010,-2.129,0.064
Nd,60, 1, 490.2010,-2.129,0.064
Nd,60, 1, 490.2012,-1.340,0.064
Nd,60, 1, 490.2012,-1.340,0.064
Nd,60, 1, 490.2012,-1.340,0.064
Nd,60, 1, 490.2018,-1.340,0.064
Nd,60, 1, 490.2026,-2.202,0.064
Nd,60, 1, 490.2027,-1.942,0.064
Nd,60, 1, 490.2032,-1.340,0.064
Nd,60, 1, 490.2039,-2.289,0.064
Nd,60, 1, 490.2042,-2.067,0.064
Nd,60, 1, 490.2050,-2.398,0.064
Nd,60, 1, 490.2062,-2.340,0.064
Nd,60, 1, 491.4366,-0.700,0.380
Nd,60, 1, 491.4366,-0.700,0.380
Nd,60, 1, 491.4366,-0.700,0.380
Nd,60, 1, 491.4367,-0.700,0.380
Nd,60, 1, 491.4367,-0.700,0.380
Nd,60, 1, 491.4370,-0.700,0.380
Nd,60, 1, 491.4380,-0.700,0.380
Nd,60, 1, 494.6999,-1.130,0.559
Nd,60, 1, 494.7000,-1.130,0.559
Nd,60, 1, 494.7000,-1.130,0.559
Nd,60, 1, 494.7000,-1.130,0.559
Nd,60, 1, 494.7000,-1.130,0.559
Nd,60, 1, 494.7006,-1.130,0.559
Nd,60, 1, 494.7020,-1.130,0.559
Nd,60, 1, 495.8140,-1.240,0.380
Nd,60, 1, 495.9049,-1.473,0.064
Nd,60, 1, 495.9066,-1.473,0.064
Nd,60, 1, 495.9071,-1.527,0.064
Nd,60, 1, 495.9079,-1.527,0.064
Nd,60, 1, 495.9090,-1.589,0.064
Nd,60, 1, 495.9091,-1.589,0.064
Nd,60, 1, 495.9093,-0.800,0.064
Nd,60, 1, 495.9093,-0.800,0.064
Nd,60, 1, 495.9093,-0.800,0.064
Nd,60, 1, 495.9099,-0.800,0.064
Nd,60, 1, 495.9107,-1.662,0.064
Nd,60, 1, 495.9108,-1.402,0.064
Nd,60, 1, 495.9115,-0.800,0.064
Nd,60, 1, 495.9121,-1.749,0.064
Nd,60, 1, 495.9123,-1.527,0.064
Nd,60, 1, 495.9132,-1.858,0.064
Nd,60, 1, 495.9144,-1.800,0.064
Nd,60, 1, 496.1329,-1.470,0.631
Nd,60, 1, 496.1351,-1.470,0.631
Nd,60, 1, 496.1352,-1.507,0.631
Nd,60, 1, 496.1365,-1.507,0.631
Nd,60, 1, 496.1374,-1.546,0.631
Nd,60, 1, 496.1379,-1.546,0.631
Nd,60, 1, 496.1387,-0.710,0.631
Nd,60, 1, 496.1387,-0.710,0.631
Nd,60, 1, 496.1387,-0.710,0.631
Nd,60, 1, 496.1387,-0.710,0.631
Nd,60, 1, 496.1387,-0.710,0.631
Nd,60, 1, 496.1391,-1.590,0.631
Nd,60, 1, 496.1394,-1.590,0.631
Nd,60, 1, 496.1403,-1.638,0.631
Nd,60, 1, 496.1412,-1.638,0.631
Nd,60, 1, 496.1413,-1.692,0.631
Nd,60, 1, 496.1426,-1.488,0.631
Nd,60, 1, 496.1428,-1.692,0.631
Nd,60, 1, 496.1442,-1.754,0.631
Nd,60, 1, 496.1454,-1.827,0.631
Nd,60, 1, 497.0856,-2.117,0.321
Nd,60, 1, 497.0876,-2.117,0.321
Nd,60, 1, 497.0879,-2.160,0.321
Nd,60, 1, 497.0890,-2.160,0.321
Nd,60, 1, 497.0900,-2.209,0.321
Nd,60, 1, 497.0903,-2.209,0.321
Nd,60, 1, 497.0908,-1.390,0.321
Nd,60, 1, 497.0908,-1.390,0.321
Nd,60, 1, 497.0908,-1.390,0.321
Nd,60, 1, 497.0908,-1.390,0.321
Nd,60, 1, 497.0908,-1.390,0.321
Nd,60, 1, 497.0915,-2.263,0.321
Nd,60, 1, 497.0918,-2.263,0.321
Nd,60, 1, 497.0931,-2.059,0.321
Nd,60, 1, 497.0935,-2.325,0.321
Nd,60, 1, 497.0944,-2.235,0.321
Nd,60, 1, 497.0949,-2.398,0.321
Nd,60, 1, 497.0966,-2.235,0.321
Nd,60, 1, 570.2240,-0.880,0.745
Nd,60, 1, 580.4000,-0.530,0.745
Nd,60, 1, 581.1570,-0.860,0.859
Nd,60, 1, 581.1586,-1.564,0.859
Nd,60, 1, 581.1598,-1.564,0.859
Nd,60, 1, 581.1601,-1.612,0.859
Nd,60, 1, 581.1605,-0.860,0.859
Nd,60, 1, 581.1614,-1.337,0.859
Nd,60, 1, 581.1614,-1.666,0.859
Nd,60, 1, 581.1618,-0.860,0.859
Nd,60, 1, 581.1618,-0.860,0.859
Nd,60, 1, 581.1618,-0.860,0.859
Nd,60, 1, 581.1626,-1.728,0.859
Nd,60, 1, 581.1628,-1.462,0.859
Nd,60, 1, 581.1640,-1.520,0.859
Nd,60, 1, 581.1643,-1.541,0.859
Nd,60, 1, 581.1655,-1.763,0.859
Nd,60, 1, 679.0372,-2.110,0.182
Sm,62, 1, 376.2588,-0.861,0.248
Sm,62, 1, 379.3978,-0.635,0.104
Sm,62, 1, 384.7521,-0.780,0.333
Sm,62, 1, 388.1379,-0.960,0.333
Sm,62, 1, 392.2386,-0.260,0.379
Sm,62, 1, 397.9195,-0.470,0.544
Sm,62, 1, 406.4554,-0.592,0.333
Sm,62, 1, 415.5211,-0.730,0.544
Sm,62, 1, 418.3767,-1.050,0.041
Sm,62, 1, 419.1926,-1.040,0.278
Sm,62, 1, 420.6120,-0.720,0.378
Sm,62, 1, 422.0550,-2.290,0.040
Sm,62, 1, 422.0660,-0.440,0.544
Sm,62, 1, 422.0690,-2.290,0.185
Sm,62, 1, 423.6740,-0.210,0.659
Sm,62, 1, 426.2670,-0.490,0.378
Sm,62, 1, 426.5080,-1.040,0.185
Sm,62, 1, 434.5850,-1.050,0.104
Sm,62, 1, 434.7800,-0.420,0.378
Sm,62, 1, 436.2030,-0.470,0.485
Sm,62, 1, 437.3460,-0.870,0.434
Sm,62, 1, 442.1130,-0.490,0.378
Sm,62, 1, 442.4340, 0.140,0.485
Sm,62, 1, 443.3890,-0.190,0.434
Sm,62, 1, 443.4320,-0.070,0.378
Sm,62, 1, 445.8510,-0.660,0.104
Sm,62, 1, 447.3010,-0.650,0.277
Sm,62, 1, 449.9480,-0.870,0.248
Sm,62, 1, 451.1830,-0.820,0.185
Sm,62, 1, 452.3910,-0.390,0.434
Sm,62, 1, 453.6510,-1.280,0.104
Sm,62, 1, 453.7940,-0.480,0.485
Sm,62, 1, 454.2050,-1.040,0.248
Sm,62, 1, 454.3940,-0.490,0.333
Sm,62, 1, 455.2660,-0.820,0.248
Sm,62, 1, 456.6200,-0.590,0.333
Sm,62, 1, 457.7690,-0.650,0.248
Sm,62, 1, 458.4830,-0.650,0.434
Sm,62, 1, 459.1810,-1.120,0.185
Sm,62, 1, 459.5280,-0.500,0.485
Sm,62, 1, 461.5440,-0.690,0.544
Sm,62, 1, 461.5680,-0.840,0.188
Sm,62, 1, 464.2230,-0.460,0.378
Sm,62, 1, 464.6680,-1.030,0.277
Sm,62, 1, 464.8160,-1.510,0.000
Sm,62, 1, 466.9640,-0.530,0.277
Sm,62, 1, 467.4590,-0.560,0.185
Sm,62, 1, 467.6900,-0.870,0.040
Sm,62, 1, 468.7190,-1.150,0.040
Sm,62, 1, 469.3630,-1.480,0.185
Sm,62, 1, 470.4400,-0.860,0.000
Sm,62, 1, 471.9840,-1.240,0.040
Sm,62, 1, 472.6030,-1.250,0.333
Sm,62, 1, 474.5680,-0.930,0.104
Sm,62, 1, 479.1580,-1.440,0.104
Sm,62, 1, 481.5787,-1.450,0.185
Sm,62, 1, 481.5790,-1.450,0.185
Sm,62, 1, 481.5800,-1.226,0.185
Sm,62, 1, 481.5800,-0.820,0.185
Sm,62, 1, 481.5800,-0.820,0.185
Sm,62, 1, 481.5800,-0.820,0.185
Sm,62, 1, 481.5800,-0.820,0.185
Sm,62, 1, 481.5800,-0.820,0.185
Sm,62, 1, 481.5800,-1.171,0.185
Sm,62, 1, 481.5811,-1.249,0.185
Sm,62, 1, 481.5814,-1.315,0.185
Sm,62, 1, 481.6020,-1.500,0.434
Sm,62, 1, 484.4210,-0.890,0.277
Sm,62, 1, 491.3260,-0.930,0.659
Sm,62, 1, 493.8090,-1.440,0.248
Sm,62, 1, 494.8587,-1.861,0.544
Sm,62, 1, 494.8594,-1.853,0.544
Sm,62, 1, 494.8601,-1.696,0.544
Sm,62, 1, 494.8606,-1.701,0.544
Sm,62, 1, 494.8615,-1.813,0.544
Sm,62, 1, 494.8617,-1.813,0.544
Sm,62, 1, 494.8628,-1.741,0.544
Sm,62, 1, 494.8629,-1.741,0.544
Sm,62, 1, 494.8630,-0.950,0.544
Sm,62, 1, 494.8630,-0.950,0.544
Sm,62, 1, 494.8630,-0.950,0.544
Sm,62, 1, 494.8630,-0.950,0.544
Sm,62, 1, 494.8630,-0.950,0.544
Sm,62, 1, 494.8641,-1.679,0.544
Sm,62, 1, 494.8650,-1.702,0.544
Sm,62, 1, 494.8662,-1.654,0.544
Sm,62, 1, 494.8668,-1.654,0.544
Sm,62, 1, 495.2370,-1.250,0.333
Eu,63, 1, 390.7045, 0.170,0.207
Eu,63, 1, 390.7079, 0.170,0.207
Eu,63, 1, 390.7092, 0.170,0.207
Eu,63, 1, 390.7094, 0.170,0.207
Eu,63, 1, 390.7107, 0.170,0.207
Eu,63, 1, 390.7110, 0.170,0.207
Eu,63, 1, 390.7115, 0.170,0.207
Eu,63, 1, 390.7118, 0.170,0.207
Eu,63, 1, 390.7123, 0.170,0.207
Eu,63, 1, 390.7127, 0.170,0.207
Eu,63, 1, 390.7129, 0.170,0.207
Eu,63, 1, 390.7130, 0.170,0.207
Eu,63, 1, 390.7132, 0.170,0.207
Eu,63, 1, 390.7132, 0.170,0.207
Eu,63, 1, 390.7136, 0.170,0.207
Eu,63, 1, 390.7137, 0.170,0.207
Eu,63, 1, 390.7138, 0.170,0.207
Eu,63, 1, 390.7141, 0.170,0.207
Eu,63, 1, 390.7141, 0.170,0.207
Eu,63, 1, 390.7144, 0.170,0.207
Eu,63, 1, 390.7145, 0.170,0.207
Eu,63, 1, 390.7146, 0.170,0.207
Eu,63, 1, 390.7147, 0.170,0.207
Eu,63, 1, 390.7147, 0.170,0.207
Eu,63, 1, 390.7151, 0.170,0.207
Eu,63, 1, 390.7158, 0.170,0.207
Eu,63, 1, 390.7159, 0.170,0.207
Eu,63, 1, 390.7163, 0.170,0.207
Eu,63, 1, 643.7600,-0.935,1.320
Eu,63, 1, 643.7605,-0.935,1.320
Eu,63, 1, 643.7618,-0.952,1.320
Eu,63, 1, 643.7619,-2.191,1.320
Eu,63, 1, 643.7630,-0.978,1.320
Eu,63, 1, 643.7632,-0.600,1.320
Eu,63, 1, 643.7650,-1.055,1.320
Eu,63, 1, 643.7665,-1.147,1.320
Eu,63, 1, 643.7679,-1.037,1.320
Eu,63, 1, 664.5057,-0.517,1.380
Eu,63, 1, 664.5060,-0.495,1.380
Eu,63, 1, 664.5068,-1.814,1.380
Eu,63, 1, 664.5074,-0.555,1.380
Eu,63, 1, 664.5083,-0.593,1.380
Eu,63, 1, 664.5086,-0.621,1.380
Eu,63, 1, 664.5098,-0.319,1.380
Eu,63, 1, 664.5101,-0.625,1.380
Eu,63, 1, 664.5120,-0.693,1.380
Eu,63, 1, 664.5137,-0.773,1.380
Eu,63, 1, 664.5149,-0.871,1.380
Eu,63, 1, 737.0220,-0.290,1.320
Eu,63, 1, 742.6570,-0.670,1.279
Gd,64, 1, 381.3977,-0.200,0.000
Gd,64, 1, 390.2397,-0.580,0.425
Gd,64, 1, 391.6509,-0.040,0.600
Gd,64, 1, 397.3977,-0.570,0.602
Gd,64, 1, 403.7323,-0.110,0.662
Gd,64, 1, 403.7893,-0.420,0.556
Gd,64, 1, 404.9423,-0.080,0.662
Gd,64, 1, 404.9854, 0.429,0.991
Gd,64, 1, 405.3291, 0.220,1.233
Gd,64, 1, 408.5558,-0.010,0.731
Gd,64, 1, 409.8599, 0.370,0.819
Gd,64, 1, 413.0366, 0.087,0.731
Gd,64, 1, 418.4258, 0.000,0.493
Gd,64, 1, 419.1075,-0.480,0.427
Gd,64, 1, 421.5022,-0.440,0.427
Gd,64, 1, 421.7187,-0.390,0.662
Gd,64, 1, 425.1731,-0.220,0.382
Gd,64, 1, 431.6047,-0.450,0.662
Gd,64, 1, 443.8254,-0.820,0.662
Gd,64, 1, 448.1054,-0.740,0.602
Gd,64, 1, 449.8286,-1.080,0.427
Gd,64, 1, 459.7910,-0.830,0.602
Gd,64, 1, 460.1055,-0.810,0.556
Dy,66, 1, 380.7896,-0.708,1.170
Dy,66, 1, 381.6761, 0.040,0.928
Dy,66, 1, 384.1309,-0.780,0.103
Dy,66, 1, 389.8528, 0.230,0.590
Dy,66, 1, 398.3651,-0.310,0.538
Dy,66, 1, 398.4209,-0.170,1.170
Dy,66, 1, 399.6689,-0.260,0.590
Dy,66, 1, 405.0565,-0.470,0.590
Dy,66, 1, 407.7965,-0.058,0.103
Dy,66, 1, 410.3306,-0.380,0.103
Dy,66, 1, 411.1343,-0.890,0.000
Dy,66, 1, 412.9425,-0.610,0.538
Dy,66, 1, 437.4240,-1.500,0.000
Dy,66, 1, 440.9380,-1.240,0.000
Er,68, 1, 383.0482,-0.220,0.000
Er,68, 1, 389.6234,-0.120,0.055
Er,68, 1, 393.8626,-0.522,0.000
Er,68, 1, 397.4717,-0.850,0.055
Er,68, 1, 400.8177,-1.460,0.055
Er,68, 1, 441.9608, 0.386,1.683
Lu,71, 1, 622.1890,-0.760,1.542
Lu,71, 1, 646.3107,-1.050,1.463
Hf,72, 1, 409.3155,-1.150,0.452
Th,90, 1, 401.9129,-0.228,0.000
Th,90, 1, 598.9045,-1.414,0.189

